Integral magneticity of the level-two K3 packet: CM theta lifts and a 2-isogeny trace contraction

B\"onisch, Duhr, and Maggio introduced three meromorphic modular forms \(C_4,C_{6a},C_{6b}\) on \(\Gamma_0(2)\), arising from a hypergeometric K3 family, and conjectured that they are magnetic of depths \(1,2,2\). Writing \[ C_4=\sum_{n\ge1}c_4(n)q^n,\qquad C_{6a}=\sum_{n\ge1}c_{6a}(n)q^n,\qquad C_{6b}=\sum_{n\ge1}c_{6b}(n)q^n, \] we prove the stronger denominator-one statements \[ \frac{c_4(n)}n,\qquad \frac{c_{6a}(n)}{n^2},\qquad \frac{c_{6b}(n)}{n^2}\in\mathbb Z \qquad(n\ge1). \] The weight-four case is reduced to a termwise binomial divisibility by a hypergeometric change of Hauptmodul. For weight six we identify the two forms with canonical level-two CM forms of discriminants \(-8\) and \(-4\): \[ f_{3,-8,0,1,1}=-64C_{6a},\qquad f_{3,-4,2,1,1}=32C_{6b}. \] An explicit pair of vector-valued weakly holomorphic forms of weight \(-3/2\) then gives the full odd-prime divisibility through the higher-level theta-lift coefficient formula of L\"obrich--Schwagenscheidt. The prime \(2\) is treated independently. If \(t=(\eta(2\tau)/\eta(\tau))^{24}\), \(H=\eta(\tau)^4/\eta(2\tau)^2\), \(J=2E_2(2\tau)-E_2(\tau)\), \(u=64t\), and \(\mathcal T=H^4J\), we prove the infinite-family contraction \[ U_2\bigl(\mathcal Tt\,\mathbb Z_2[[u]]\bigr) \subseteq 2^5\mathcal Tt\,\mathbb Z_2[[u]]. \] Consequently \(v_2(c_{6\bullet}(2^rm))\ge5r\), which is stronger than the slope \(2r\) required for double magneticity. Thus the complete level-two K3 packet is magnetic with global denominator one.

==> verify_level_two_k3_packet_output.txt <==
scalar modular identities: PASS through q^120
finite divisibility audit: PASS through n=120
C4 first coefficients: [1, -56, 2076, -65984, 1941630]
C6a first coefficients: [5, 2528, 547524, 87849984, 12091540750]
C6b first coefficients: [1, -160, 9972, -447488, 17028150]
D^-2 C6a first coefficients: [5, 632, 60836, 5490624, 483661630]
D^-2 C6b first coefficients: [1, -40, 1108, -27968, 681126]
vector-valued principal parts and 2-integrality: PASS
P0 coefficient c(1,1) = -640
P2 coefficient c(1,1) = 64
CM theta-lift coefficient identities: PASS through n=50
degree-two modular equation: PASS
U2 branch-ratio algebraic identity: PASS
ALL EXACT CHECKS PASSED

